Towards Better Evaluation for Dynamic Link Prediction

Despite the prevalence of recent success in learning from static graphs, learning from time-evolving graphs remains an open challenge. In this work, we design new, more stringent evaluation procedures for link prediction specific to dynamic graphs, which reflect real-world considerations, to better compare the strengths and weaknesses of methods. First, we create two visualization techniques to understand the reoccurring patterns of edges over time and show that many edges reoccur at later time steps. Based on this observation, we propose a pure memorization baseline called EdgeBank. EdgeBank achieves surprisingly strong performance across multiple settings because easy negative edges are often used in the current evaluation setting. To evaluate against more difficult negative edges, we introduce two more challenging negative sampling strategies that improve robustness and better match real-world applications. Lastly, we introduce six new dynamic graph datasets from a diverse set of domains missing from current benchmarks, providing new challenges and opportunities for future research. Our code repository is accessible at https://github.com/fpour/DGB.git.

==> todo.txt <==
Write up to do:
1. adding related works
    CoPE: Modeling Continuous Propagation and Evolution on Interaction Graph
    Discrete-time Temporal Network Embedding via Implicit Hierarchical Learning in Hyperbolic Space
    EvolveGCN: Evolving Graph Convolutional Networks for Dynamic Graphs
    DySAT: Deep Neural Representation Learning on Dynamic Graphs via Self-Attention Networks
    HOW POWERFUL ARE GRAPH NEURAL NETWORKS?
    Inductive Representation Learning on Large Graphs
2. include definition for negative edges and how they are used in the introduction
3. explaining what are easy negative edges
    it is more obvious that easy refers to negative edges that are not very similar to the true edge and thus evaluation performance is higher, however, I would advise stating this explicitly
4.  Inconsistent usage of “reoccurrence” vs. “recurrence”
5. move Section 3 to later to increase readability
6. 





TODOs: 
- Make a proper github page
- OGB data discussion
- improve notation, consistent, add more formal definitions for method
- discussion on metrics or make it consistent with JODIE, etc.
- Theoretical validation of negative sampling, changes in ROC, explanation etc.



- specification of the (hyper)parameters of different methods (e.g. a table in appendix)
